Class Imbalance Correction for Improved Universal Lesion Detection and Tagging in CT

Radiologists routinely detect and size lesions in CT to stage cancer and assess tumor burden. To potentially aid their efforts, multiple lesion detection algorithms have been developed with a large public dataset called DeepLesion (32,735 lesions, 32,120 CT slices, 10,594 studies, 4,427 patients, 8 body part labels). However, this dataset contains missing measurements and lesion tags, and exhibits a severe imbalance in the number of lesions per label category. In this work, we utilize a limited subset of DeepLesion (6\%, 1331 lesions, 1309 slices) containing lesion annotations and body part label tags to train a VFNet model to detect lesions and tag them. We address the class imbalance by conducting three experiments: 1) Balancing data by the body part labels, 2) Balancing data by the number of lesions per patient, and 3) Balancing data by the lesion size. In contrast to a randomly sampled (unbalanced) data subset, our results indicated that balancing the body part labels always increased sensitivity for lesions >= 1cm for classes with low data quantities (Bone: 80\% vs. 46\%, Kidney: 77\% vs. 61\%, Soft Tissue: 70\% vs. 60\%, Pelvis: 83\% vs. 76\%). Similar trends were seen for three other models tested (FasterRCNN, RetinaNet, FoveaBox). Balancing data by lesion size also helped the VFNet model improve recalls for all classes in contrast to an unbalanced dataset. We also provide a structured reporting guideline for a ``Lesions'' subsection to be entered into the ``Findings'' section of a radiology report. To our knowledge, we are the first to report the class imbalance in DeepLesion, and have taken data-driven steps to address it in the context of joint lesion detection and tagging.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command


==> notes_LymphNode_Stuff.txt <==
% ----------------------------------
% notes on introduction to the paper

%good to have: 1. detection perf on isointense ln relative to fat (even with fat suppression), 2. only on T2 scans without the use of the DWI scans, 3. good det perf with models that are relatively straightforward to implement and off-the-shelf in comparison to models fine-tuned for the purposes of ln detection alone, 4. good det perf on small datasets, 5. good det perf that replicates the clinical setting of these algorithms 

%In T2 MRI, the lymph nodes  DWI can differentiate normal tissues from abnormal regions based on the restriction of water movement in tumoral or nodal tissue areas. Localization of lymph nodes in the abdomen is crucial as it allows the short axis diameter of potentially enlarged lymph nodes to be accurately measured, and a malignancy determination to be made based on the transverse diameter. 

% ----------------------------------
% network figures and input images that can potentially be used for a paper

% fig 1 
% 1. nifti file image
% 2. normalized + clahe image
% 3. object detection result (after ensembling + WBF)
% 4. Normalized + clahe image - for grabcut
% 5. bad grabcut segmentation
% potential images for display
% 12899_6_006 (small), 15177_5_005 (small, many FP - brings prec score down)
% 00989_602_035 (med), 01682_5_019 (3 LN, med), 08826_7_020 (med), 09173_5_021 (med), 09831_9_018 (med), 11933_5_015 (med), 12904_5_015, 13689_9_022 and 024 (med, multiple slices, missing annotation mining), 14566_6_002 (med)
% 03281_5_018 (med big), 19028_5_006 (big)
% used - 12899_6_006 (small) 15177_5_005 (small, many FP), 11933_5_015 (med), 19028_5_006 (big)

% fig 2 
% 1. normalized + clahe image - 1 net
% 2. after filtering - 1 net
% 3. after wbf - 1 net
% 4. ensemble result 
% nets to show - DetectoRS, FCOS, FoveaBox, VFNet
% potential images for display
% 12899_6_006 (small), 15177_5_005 (small, many FP - brings prec score down)
% 00989_602_035 (med), 01682_5_019 (3 LN, med), 08826_7_020 (med), 09173_5_021 (med), 09831_9_018 (med), 11933_5_015 (med), 12904_5_015, 13689_9_022 and 024 (med, multiple slices, missing annotation mining), 14566_6_002 (med)
% 03281_5_018 (med big), 19028_5_006 (big)
% used - 12899_6_006 (small) 15177_5_005 (small, many FP), 11933_5_015 (med), 19028_5_006 (big)



% ----------------------------------
% notes on models

% Two-stage - Faster RCNN, DetectoRS
% One-stage Anchor methods -  SSD, RetinaNet, YOLOv3
% One-stage Anchor-Free methods - FCOS, FoveaBox, and VarifocalNet

%\cite{Lin2017_retinanet,Tian2019_fcos,Redmon2018_yolov3,Ren2017_fasterrcnn,Qiao2017_detectors,Liu2016_ssd,Kong2019_foveabox,Zhang2021_vfnet} 

% ----------------------------------
% notes on model training and data augmentation

% Faster RCNN - Resnet50, lr 0.0025
% YOLOv3 - Darknet53, lr 0.001
% DetectoRS - Resnet50, lr 0.001
% RetinaNet - Resnet50, lr 0.0025
% FCOS - Resnet50, lr 0.00125
% SSD - VGG16, lr 0.001
% FoveaBox - Resnet50, lr 0.001
% VFNet - Resnet50, lr 0.001

% Data augmentation included random flipping, random shifts in the range [0, 32] pixels, random crops, and random rotations in the range [0, 10] degrees.
% Data augmentation included random flips, crops, pixel shifts and rotations in the range of [0, 32] pixels and [0, 10] degrees respectively.


% ----------------------------------
% results for comparison - obtained from other papers

%RetinaNet also produced a significant number of mean FPs per image ($\sim$15 FP) in contrast to Faster R-CNN ($\sim$5 FP).
%The ensemble model saw a gain of 31.54 mAP over the SSD detector while also seeing a reasonable increment of 7.74 mAP in contrast to VFNet. 
% Zhao2020, Debats2019, Liu2016, Seff2015, Roth2014, Barbu2012
% \cite{Zhao2020} - T2 + DWI MRI, pelvis, >3mm - 62.6\% sens, 64.5\% PPV, 8.2 FP per volume
% \cite{Debats2019} - T1-weighted MRI, pelvis - 80\% sens, 7.8 FP per image
% \cite{Liu2016} - CT, mediastinum - 85\% sens, 4 FP/vol for >20mm and 66\% sens at 4 FP/vol for 10-20mm
% \cite{Seff2015} - CT, mediastinum - 78\% sens, 3 FP/vol, 88\% at 6 FP/vol
% \cite{Roth2014} - CT, mediastinum - 70\% sens @ 3 FP/vol, 88% @ 6 FP/vol
% \cite{Roth2014} - CT, abdomen - 83\% @ 3 FP/vol, 90% @ 6 FP/vol
% \cite{Barbu2012} - CT, Pelvis + Abdomen, >10mm - 80\% sens, 72.6\% PPV, 3.2 FP per volume
% \cite{Feuerstein2009} - CT, Mediastinum, >1.5mm - 82.1\% sens, 13.3\% PPV, 113.4 FP per volume
% \cite{Kitasaka2007} - CT, Abdomen, >5mm - 57.0\% sens, 30.3\% PPV, 58 FP per volume
% \cite{Feulner2012} - CT, Mediastinum, >10mm - 65.4\% sens, 52.6\% PPV, 2.9 FP per volume

% ----------------------------------
% Runtime measures for different object detectors

% runtime - yolo - 155ms, 12.13s
% runtime - faster rcnn - 262ms, 20.43s
% runtime - detectors - 862.82ms, 67.3s
% runtime - retinanet - 274.18ms, 21.38s
% runtime - fcos - 218.26ms, 17.02s
% runtime - ssd - 70ms, 5.48s
% runtime - foveabox - 134ms, 10.48s
% runtime - vfnet - 276.54ms, 21.57s
% runtime - ensemble - 285.74ms, 22.28s

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resulting DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs.bst         old BibTeX style for use with llncs.cls

  splncs_srt.bst     ditto with alphabetic sorting

  splncs03.bst       current LNCS BibTeX style with alphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

